CNN-based regularisation for CT image reconstructions

X-ray computed tomographic infrastructures are medical imaging modalities that rely on the acquisition of rays crossing examined objects while measuring their intensity decrease. Physical measurements are post-processed by mathematical reconstruction algorithms that may offer weaker or top-notch consistency guarantees on the computed volumetric field. Superior results are provided on the account of an abundance of low-noise measurements being supplied. Nonetheless, such a scanning process would expose the examined body to an undesirably large-intensity and long-lasting ionising radiation, imposing severe health risks. One main objective of the ongoing research is the reduction of the number of projections while keeping the quality performance stable. Due to the under-sampling, the noise occurring inherently because of photon-electron interactions is now supplemented by reconstruction artifacts. Recently, deep learning methods, especially fully convolutional networks have been extensively investigated and proven to be efficient in filtering such deviations. In this report algorithms are presented that take as input a slice of a low-quality reconstruction of the volume in question and aim to map it to the reconstruction that is considered ideal, the ground truth. Above that, the first system comprises two additional elements: firstly, it ensures the consistency with the measured sinogram, secondly it adheres to constraints proposed in classical compressive sampling theory. The second one, inspired by classical ways of solving the inverse problem of reconstruction, takes an iterative approach to regularise the hypothesis in the direction of the correct result.

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/00/metrics.json <==
{
    "rec_hu_mae": "28.339897",
    "rec_mse": "0.0025211372",
    "rec_rnr": "25.984034",
    "rec_snr": "22.339369",
    "rec_ssim": "0.95428556",
    "rec_mae": "0.028339898",
    "sino_mse": "1.4482442",
    "sino_mae": "0.9232891",
    "sino_hu_mae": "923.28906",
    "rec_rel_error": "0.07638913",
    "radon_rel_error": "0.009438023"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/01/metrics.json <==
{
    "rec_hu_mae": "44.81701",
    "rec_mse": "0.007284779",
    "rec_rnr": "21.375834",
    "rec_snr": "18.554146",
    "rec_ssim": "0.91357607",
    "rec_mae": "0.04481701",
    "sino_mse": "5.8404565",
    "sino_mae": "1.7791475",
    "sino_hu_mae": "1779.1477",
    "rec_rel_error": "0.11811165",
    "radon_rel_error": "0.016787965"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/02/metrics.json <==
{
    "rec_hu_mae": "27.088972",
    "rec_mse": "0.0023123168",
    "rec_rnr": "26.359526",
    "rec_snr": "22.4649",
    "rec_ssim": "0.9581587",
    "rec_mae": "0.027088972",
    "sino_mse": "1.0308565",
    "sino_mae": "0.7501988",
    "sino_hu_mae": "750.19885",
    "rec_rel_error": "0.07529307",
    "radon_rel_error": "0.008371748"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/03/metrics.json <==
{
    "rec_hu_mae": "44.993866",
    "rec_mse": "0.0069815163",
    "rec_rnr": "21.560501",
    "rec_snr": "18.211258",
    "rec_ssim": "0.9090614",
    "rec_mae": "0.044993863",
    "sino_mse": "3.4803238",
    "sino_mae": "1.4081848",
    "sino_hu_mae": "1408.1848",
    "rec_rel_error": "0.12286749",
    "radon_rel_error": "0.013951324"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/04/metrics.json <==
{
    "rec_hu_mae": "46.91632",
    "rec_mse": "0.008033828",
    "rec_rnr": "20.950775",
    "rec_snr": "18.323093",
    "rec_ssim": "0.9149462",
    "rec_mae": "0.04691632",
    "sino_mse": "6.676959",
    "sino_mae": "2.0117898",
    "sino_hu_mae": "2011.7898",
    "rec_rel_error": "0.121295676",
    "radon_rel_error": "0.018299406"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/05/metrics.json <==
{
    "rec_hu_mae": "37.38186",
    "rec_mse": "0.0039266665",
    "rec_rnr": "24.05976",
    "rec_snr": "20.916681",
    "rec_ssim": "0.9247297",
    "rec_mae": "0.037381858",
    "sino_mse": "1.5696676",
    "sino_mae": "0.9307438",
    "sino_hu_mae": "930.74384",
    "rec_rel_error": "0.08998411",
    "radon_rel_error": "0.009029126"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/06/metrics.json <==
{
    "rec_hu_mae": "22.489002",
    "rec_mse": "0.0016803289",
    "rec_rnr": "27.746056",
    "rec_snr": "24.981283",
    "rec_ssim": "0.96792895",
    "rec_mae": "0.022489004",
    "sino_mse": "1.5836132",
    "sino_mae": "0.9109467",
    "sino_hu_mae": "910.9468",
    "rec_rel_error": "0.056355428",
    "radon_rel_error": "0.008224628"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/07/metrics.json <==
{
    "rec_hu_mae": "62.37506",
    "rec_mse": "0.015510046",
    "rec_rnr": "18.093868",
    "rec_snr": "15.65871",
    "rec_ssim": "0.88028127",
    "rec_mae": "0.062375057",
    "sino_mse": "9.321165",
    "sino_mae": "2.1798549",
    "sino_hu_mae": "2179.855",
    "rec_rel_error": "0.16484071",
    "radon_rel_error": "0.02066139"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/08/metrics.json <==
{
    "rec_hu_mae": "45.717705",
    "rec_mse": "0.01315332",
    "rec_rnr": "18.809645",
    "rec_snr": "15.156257",
    "rec_ssim": "0.92942774",
    "rec_mae": "0.045717705",
    "sino_mse": "7.5830626",
    "sino_mae": "2.0978496",
    "sino_hu_mae": "2097.8496",
    "rec_rel_error": "0.17465746",
    "radon_rel_error": "0.022689698"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/09/metrics.json <==
{
    "rec_hu_mae": "28.052715",
    "rec_mse": "0.0020867256",
    "rec_rnr": "26.805346",
    "rec_snr": "23.64167",
    "rec_ssim": "0.94891626",
    "rec_mae": "0.028052714",
    "sino_mse": "0.9473337",
    "sino_mae": "0.74412405",
    "sino_hu_mae": "744.12396",
    "rec_rel_error": "0.06575313",
    "radon_rel_error": "0.006733592"
}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/10/metrics.json <==
{"rec_hu_mae": "41.203465", "rec_mse": "0.0066807973", "rec_rnr": "21.751717", "rec_snr": "19.802504", "rec_ssim": "0.91694707", "rec_mae": "0.041203465", "sino_mse": "2.456044", "sino_mae": "1.1547433", "sino_hu_mae": "1154.7432", "rec_rel_error": "0.10229981", "radon_rel_error": "0.008995732"}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/11/metrics.json <==
{"rec_hu_mae": "19.647076", "rec_mse": "0.0012039347", "rec_rnr": "29.19397", "rec_snr": "25.889753", "rec_ssim": "0.9716531", "rec_mae": "0.019647077", "sino_mse": "1.0747839", "sino_mae": "0.7628915", "sino_hu_mae": "762.8914", "rec_rel_error": "0.050758906", "radon_rel_error": "0.007321184"}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/12/metrics.json <==
{"rec_hu_mae": "42.832825", "rec_mse": "0.005001215", "rec_rnr": "23.009243", "rec_snr": "20.62707", "rec_ssim": "0.9109225", "rec_mae": "0.04283282", "sino_mse": "3.8965797", "sino_mae": "1.4119", "sino_hu_mae": "1411.9", "rec_rel_error": "0.09303503", "radon_rel_error": "0.012736464"}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/13/metrics.json <==
{"rec_hu_mae": "40.745403", "rec_mse": "0.010483848", "rec_rnr": "19.794792", "rec_snr": "17.832745", "rec_ssim": "0.9307079", "rec_mae": "0.040745404", "sino_mse": "6.0003266", "sino_mae": "1.7577531", "sino_hu_mae": "1757.7532", "rec_rel_error": "0.12834021", "radon_rel_error": "0.014615079"}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/14/metrics.json <==
{"rec_hu_mae": "48.50217", "rec_mse": "0.008635229", "rec_rnr": "20.63726", "rec_snr": "18.502876", "rec_ssim": "0.9077727", "rec_mae": "0.04850217", "sino_mse": "7.128642", "sino_mae": "2.0165699", "sino_hu_mae": "2016.57", "rec_rel_error": "0.11881084", "radon_rel_error": "0.017027134"}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/15/metrics.json <==
{"rec_hu_mae": "38.29078", "rec_mse": "0.0053954264", "rec_rnr": "22.67974", "rec_snr": "20.940453", "rec_ssim": "0.9421955", "rec_mae": "0.03829078", "sino_mse": "6.181108", "sino_mae": "1.919994", "sino_hu_mae": "1919.9939", "rec_rel_error": "0.08973818", "radon_rel_error": "0.014248704"}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/16/metrics.json <==
{"rec_hu_mae": "24.825655", "rec_mse": "0.0020030162", "rec_rnr": "26.983156", "rec_snr": "23.02564", "rec_ssim": "0.95677346", "rec_mae": "0.024825655", "sino_mse": "1.0594782", "sino_mae": "0.76329625", "sino_hu_mae": "763.29626", "rec_rel_error": "0.07058589", "radon_rel_error": "0.00855281"}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/17/metrics.json <==
{"rec_hu_mae": "25.63248", "rec_mse": "0.0021330356", "rec_rnr": "26.710016", "rec_snr": "22.404484", "rec_ssim": "0.96212363", "rec_mae": "0.02563248", "sino_mse": "0.9838643", "sino_mae": "0.7222538", "sino_hu_mae": "722.2538", "rec_rel_error": "0.07581858", "radon_rel_error": "0.008720444"}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/18/metrics.json <==
{"rec_hu_mae": "45.443096", "rec_mse": "0.004995412", "rec_rnr": "23.014286", "rec_snr": "21.720211", "rec_ssim": "0.88888013", "rec_mae": "0.045443095", "sino_mse": "2.2522902", "sino_mae": "1.1043111", "sino_hu_mae": "1104.311", "rec_rel_error": "0.08203314", "radon_rel_error": "0.0076438896"}

==> images/FBN_MSE_TV_loss_Training.50-0.0301-20210328-230950/19/metrics.json <==
{"rec_hu_mae": "25.807592", "rec_mse": "0.0019530058", "rec_rnr": "27.092964", "rec_snr": "24.13368", "rec_ssim": "0.96013725", "rec_mae": "0.025807593", "sino_mse": "1.5397303", "sino_mae": "0.94294053", "sino_hu_mae": "942.9404", "rec_rel_error": "0.06213209", "radon_rel_error": "0.008509737"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/00/metrics.json <==
{
    "rec_hu_mae": "80.01143",
    "rec_mse": "0.013858762",
    "rec_rnr": "18.582756",
    "rec_snr": "16.680544",
    "rec_ssim": "0.830422",
    "rec_mae": "0.08001143",
    "rec_rel_error": "0.1465456"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/01/metrics.json <==
{
    "rec_hu_mae": "58.75685",
    "rec_mse": "0.009435618",
    "rec_rnr": "20.252296",
    "rec_snr": "17.452286",
    "rec_ssim": "0.8528377",
    "rec_mae": "0.05875685",
    "rec_rel_error": "0.13408668"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/02/metrics.json <==
{
    "rec_hu_mae": "61.41923",
    "rec_mse": "0.009058113",
    "rec_rnr": "20.42962",
    "rec_snr": "17.163235",
    "rec_ssim": "0.87014526",
    "rec_mae": "0.061419234",
    "rec_rel_error": "0.13862395"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/03/metrics.json <==
{
    "rec_hu_mae": "64.7004",
    "rec_mse": "0.010637561",
    "rec_rnr": "19.731579",
    "rec_snr": "17.053192",
    "rec_ssim": "0.85887235",
    "rec_mae": "0.0647004",
    "rec_rel_error": "0.14039133"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/04/metrics.json <==
{
    "rec_hu_mae": "68.222916",
    "rec_mse": "0.011106121",
    "rec_rnr": "19.544374",
    "rec_snr": "17.204033",
    "rec_ssim": "0.83344126",
    "rec_mae": "0.06822291",
    "rec_rel_error": "0.13797434"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/05/metrics.json <==
{
    "rec_hu_mae": "67.41086",
    "rec_mse": "0.011829581",
    "rec_rnr": "19.270306",
    "rec_snr": "16.545807",
    "rec_ssim": "0.8767106",
    "rec_mae": "0.06741086",
    "rec_rel_error": "0.14883655"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/06/metrics.json <==
{
    "rec_hu_mae": "70.32544",
    "rec_mse": "0.011501024",
    "rec_rnr": "19.392633",
    "rec_snr": "16.735521",
    "rec_ssim": "0.86112773",
    "rec_mae": "0.07032544",
    "rec_rel_error": "0.14562096"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/07/metrics.json <==
{
    "rec_hu_mae": "55.2174",
    "rec_mse": "0.007572613",
    "rec_rnr": "21.20754",
    "rec_snr": "17.949495",
    "rec_ssim": "0.8852907",
    "rec_mae": "0.0552174",
    "rec_rel_error": "0.12662667"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/08/metrics.json <==
{
    "rec_hu_mae": "75.87371",
    "rec_mse": "0.0126632685",
    "rec_rnr": "18.97454",
    "rec_snr": "16.280878",
    "rec_ssim": "0.82011336",
    "rec_mae": "0.07587371",
    "rec_rel_error": "0.15344617"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/09/metrics.json <==
{
    "rec_hu_mae": "75.122086",
    "rec_mse": "0.014648957",
    "rec_rnr": "18.341932",
    "rec_snr": "14.943679",
    "rec_ssim": "0.84568715",
    "rec_mae": "0.07512209",
    "rec_rel_error": "0.17898478"
}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/10/metrics.json <==
{"rec_hu_mae": "87.33073", "rec_mse": "0.019181393", "rec_rnr": "17.171198", "rec_snr": "14.639869", "rec_ssim": "0.8180137", "rec_mae": "0.08733073", "rec_rel_error": "0.18535595"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/11/metrics.json <==
{"rec_hu_mae": "78.718544", "rec_mse": "0.014105367", "rec_rnr": "18.506155", "rec_snr": "16.786123", "rec_ssim": "0.8106366", "rec_mae": "0.07871854", "rec_rel_error": "0.1447751"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/12/metrics.json <==
{"rec_hu_mae": "58.968315", "rec_mse": "0.0073646964", "rec_rnr": "21.328451", "rec_snr": "18.433575", "rec_ssim": "0.8801615", "rec_mae": "0.058968317", "rec_rel_error": "0.119762585"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/13/metrics.json <==
{"rec_hu_mae": "70.94226", "rec_mse": "0.009331012", "rec_rnr": "20.30071", "rec_snr": "18.771193", "rec_ssim": "0.80041814", "rec_mae": "0.07094225", "rec_rel_error": "0.11519677"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/14/metrics.json <==
{"rec_hu_mae": "65.20231", "rec_mse": "0.013672862", "rec_rnr": "18.641405", "rec_snr": "14.604892", "rec_ssim": "0.8450385", "rec_mae": "0.06520231", "rec_rel_error": "0.18610385"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/15/metrics.json <==
{"rec_hu_mae": "61.094814", "rec_mse": "0.00924257", "rec_rnr": "20.342072", "rec_snr": "17.239412", "rec_ssim": "0.8585968", "rec_mae": "0.061094813", "rec_rel_error": "0.13741347"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/16/metrics.json <==
{"rec_hu_mae": "59.185097", "rec_mse": "0.0076844497", "rec_rnr": "21.143871", "rec_snr": "18.145042", "rec_ssim": "0.8872663", "rec_mae": "0.059185095", "rec_rel_error": "0.123807766"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/17/metrics.json <==
{"rec_hu_mae": "57.851753", "rec_mse": "0.00894961", "rec_rnr": "20.481958", "rec_snr": "16.433828", "rec_ssim": "0.8826181", "rec_mae": "0.057851754", "rec_rel_error": "0.1507678"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/18/metrics.json <==
{"rec_hu_mae": "59.094482", "rec_mse": "0.008912757", "rec_rnr": "20.499878", "rec_snr": "17.02179", "rec_ssim": "0.87427354", "rec_mae": "0.05909448", "rec_rel_error": "0.14089984"}

==> images/IARTRN128_inputgrad3e-2_kernerr1e-2_ampl2.0-rec_HU_mae-63.719-20210519-085621/19/metrics.json <==
{"rec_hu_mae": "52.566257", "rec_mse": "0.007141259", "rec_rnr": "21.462252", "rec_snr": "17.104836", "rec_ssim": "0.8888952", "rec_mae": "0.052566256", "rec_rel_error": "0.13955909"}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/00/metrics.json <==
{
    "ssim_rec": "0.9399141",
    "mae_rec": "0.033303987",
    "mae_HU_rec": "33.303986",
    "mae_sino": "1.0633444",
    "mae_HU_sino": "1063.3444"
}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/01/metrics.json <==
{"ssim_rec": "0.91245747", "mae_rec": "0.043769322", "mae_HU_rec": "43.769325", "mae_sino": "1.877043", "mae_HU_sino": "1877.043"}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/02/metrics.json <==
{"ssim_rec": "0.9553288", "mae_rec": "0.026502235", "mae_HU_rec": "26.502234", "mae_sino": "0.5573208", "mae_HU_sino": "557.3209"}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/03/metrics.json <==
{"ssim_rec": "0.6525316", "mae_rec": "0.12105825", "mae_HU_rec": "121.05825", "mae_sino": "4.480544", "mae_HU_sino": "4480.5444"}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/04/metrics.json <==
{"ssim_rec": "0.9351335", "mae_rec": "0.03593433", "mae_HU_rec": "35.93433", "mae_sino": "1.415808", "mae_HU_sino": "1415.8079"}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/05/metrics.json <==
{"ssim_rec": "0.94473195", "mae_rec": "0.03368465", "mae_HU_rec": "33.684647", "mae_sino": "0.8721573", "mae_HU_sino": "872.15735"}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/06/metrics.json <==
{"ssim_rec": "0.96600205", "mae_rec": "0.02630797", "mae_HU_rec": "26.307972", "mae_sino": "0.9837515", "mae_HU_sino": "983.7516"}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/07/metrics.json <==
{"ssim_rec": "0.88611627", "mae_rec": "0.065019555", "mae_HU_rec": "65.019554", "mae_sino": "3.5408044", "mae_HU_sino": "3540.8042"}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/08/metrics.json <==
{"ssim_rec": "0.9597254", "mae_rec": "0.024754308", "mae_HU_rec": "24.754309", "mae_sino": "0.53081083", "mae_HU_sino": "530.8107"}

==> images/UNet40_MSE_TV_loss_Training.50-0.0301-20200516-161503/09/metrics.json <==
{"ssim_rec": "0.9647796", "mae_rec": "0.024975982", "mae_HU_rec": "24.975983", "mae_sino": "0.846557", "mae_HU_sino": "846.557"}
